Abundance stratification in type Ia supernovae -- VI: the peculiar slow decliner SN\,1999aa

The abundance distribution in the ejecta of the peculiar slowly declining Type Ia supernova (SN\,Ia) SN\,1999aa is obtained by modelling a time series of optical spectra. Similar to SN\,1991T, SN\,1999aa was characterised by early-time spectra dominated by \FeIII\ features and a weak \SiII\,6355\,\AA\ line, but it exhibited a high-velocity \CaII\,H\&K line and morphed into a spectroscopically normal SN\,Ia earlier. Three explosion models are investigated, yielding comparable fits. The innermost layers are dominated by $\sim 0.3$\,\Msun\ of neutron-rich stable Fe-group elements, mostly stable iron. Above that central region lies a \Nifs-dominated shell, extending to $v \approx 11,000$ -- $12,000$\,\kms, with mass $\sim 0.65$\,\Msun. These inner layers are therefore similar to those of normal SNe\,Ia. However, the outer layers exhibit composition peculiarities similar to those of SN\,1991T: the intermediate-mass elements shell is very thin, containing only $\sim 0.2$\,\Msun, and is sharply separated from an outer oxygen-dominated shell, which includes $\sim 0.22$\,\Msun. These results imply that burning suddenly stopped in SN\,1999aa. This is a feature SN\,1999aa shares with SN\,1991T, and explain the peculiarities of both SNe, which are quite similar in nature apart from the different luminosities. The spectroscopic path from normal to SN\,1991T-like SNe\,Ia cannot be explained solely by a temperature sequence. It also involves composition layering differences, suggesting variations in the progenitor density structure or in the explosion parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
